Robust Parameter Fitting to Realistic Network Models via Iterative Stochastic Approximation

Random graph models are widely used to understand network properties and graph algorithms. Key to such analyses are the different parameters of each model, which affect various network features, such as its size, clustering, or degree distribution. The exact effect of the parameters on these features is not well understood, mainly because we lack tools to thoroughly investigate this relation. Moreover, the parameters cannot be considered in isolation, as changing one affects multiple features. Existing approaches for finding the best model parameters of desired features, such as a grid search or estimating the parameter-feature relations, are not well suited, as they are inaccurate or computationally expensive. We introduce an efficient iterative fitting method, named ParFit, that finds parameters using only a few network samples, based on the Robbins-Monro algorithm. We test ParFit on three well-known graph models, namely Erd\H{o}s-R\'enyi, Chung-Lu, and geometric inhomogeneous random graphs, as well as on real-world networks, including web networks. We find that ParFit performs well in terms of quality and running time across most parameter configurations.

==> figures_R/tables/chung-lu-pl_ablation_alpha.csv <==
"alpha","n_pearson","d_pearson","heterogeneity_pearson","mean_iterations","n_diff","d_diff","heterogeneity_diff"
0,0.999954142628499,0.999979043202783,0.999375871536812,23.238,6.81911999999999,0.0124647597222057,0.0071589306041072
0.2,0.999980149510368,0.999971377864594,0.998875317978614,24.884,5.75820000000001,0.0141224484923473,0.0107144435431691
0.4,0.999985900259999,0.999974122040337,0.997944259318324,27.506,6.71867999999998,0.013346303983473,0.0159829977395246
0.6,0.999970705444249,0.999975591051599,0.996628434712695,31.45,10.52204,0.0135190644808824,0.0232232388865327
0.8,0.999913614521806,0.999947105941057,0.994694998784545,36.128,21.17868,0.0188318528569726,0.0326303553447865
1,0.999641324774503,0.999862798083266,0.992386097155548,37.708,44.27252,0.0296148472042403,0.0464039785207668


==> figures_R/tables/chung-lu-pl_ablation_threshold.csv <==
"threshold","n_pearson","d_pearson","heterogeneity_pearson","mean_iterations","n_diff","d_diff","heterogeneity_diff"
0.001,0.999901540628623,0.999983063811171,0.99987433325039,54.46,7.64684000000001,0.0114185921351694,0.00404048521178155
0.005,0.999975690976883,0.999974153430482,0.999371700616081,24.368,6.06199999999999,0.0132850083277054,0.0071704551272121
0.01,0.999959110717789,0.999968535748638,0.999373899385965,23.314,6.72256000000001,0.0146602532784361,0.00733579555887387
0.05,0.999966644530851,0.999970871984127,0.999374467576045,22.67,6.72400000000001,0.0147056038933628,0.00735781548499392
0.1,0.999965872387397,0.999970418214837,0.999374178038718,22.806,6.56428000000001,0.0140227481588813,0.00719464692874812


==> figures_R/tables/erdos-renyi_ablation_alpha.csv <==
"alpha","n_pearson","d_pearson","mean_iterations","n_diff","d_diff"
0,0.999996858087145,0.999980461921952,13.3918128654971,2.847134502924,0.0138362454112147
0.2,0.999997503112468,0.999978498057074,13.5847953216374,2.60210526315787,0.0140699746576654
0.4,0.999997767465882,0.999979078658667,13.7953216374269,2.45730994152049,0.0140666952874969
0.6,0.999995443005582,0.999981612495877,14.2280701754386,3.16093567251459,0.0132435221543264
0.8,0.999991781639128,0.999974003613277,14.766081871345,4.38385964912281,0.0165924118347084
1,0.999975947843821,0.999971970701533,15.578947368421,7.38584795321635,0.0161712416313578


==> figures_R/tables/erdos-renyi_ablation_threshold.csv <==
"threshold","n_pearson","d_pearson","mean_iterations","n_diff","d_diff"
0.001,0.99999803014912,0.999986719382136,25.8362573099415,2.46152046783623,0.0119958416279917
0.005,0.999996913382539,0.999977837634256,14.4678362573099,3.16327485380116,0.0143241675417956
0.01,0.999997123792324,0.9999802025638,13.6374269005848,2.87274853801172,0.0138412873028112
0.05,0.999993785332219,0.999977711250984,13.2923976608187,3.47918128654967,0.0149420777480199
0.1,0.999997656345571,0.999974144158263,13.3859649122807,2.8029239766082,0.0156908668443597


==> figures_R/tables/girg-1d_ablation_alpha.csv <==
"alpha","n_pearson","d_pearson","heterogeneity_pearson","cc_pearson","mean_iterations","n_diff","d_diff","heterogeneity_diff","cc_diff"
0,0.999207879282663,0.999917882887386,0.9974093456167,0.999008437784662,31.976,50.6059600000001,0.0201858966157321,0.0222719403386732,0.00377702961630881
0.2,0.999515179094026,0.999896317982605,0.997626887850958,0.998973992579483,29.034,42.70456,0.0210218895720852,0.0237221925941056,0.00389442111707686
0.4,0.999416000209953,0.999756644671594,0.99612347050145,0.999017056681932,28.314,46.92944,0.0241534343605882,0.0312751824196191,0.00436370948155641
0.6,0.999139984452087,0.999173634466542,0.99514861160464,0.998358538287123,28.2,63.5112400000001,0.0340207980673584,0.0368428442716002,0.00606896086052591
0.8,0.998583577542125,0.999190495301604,0.99297096973632,0.998231475201347,30.28,96.5335199999999,0.0420104533848858,0.0451254783853018,0.007419897777223
1,0.997437619155578,0.999322321901426,0.990131004533143,0.998048634742831,32.224,126.86972,0.04733043358839,0.0552698266318458,0.00939224300834766


==> figures_R/tables/girg-1d_ablation_threshold.csv <==
"threshold","n_pearson","d_pearson","heterogeneity_pearson","cc_pearson","mean_iterations","n_diff","d_diff","heterogeneity_diff","cc_diff"
0.001,0.999420625402055,0.999938974928431,0.999122542813892,0.999246465151123,104.91,49.8916,0.0184145573523254,0.0140354430039375,0.00266750477547914
0.005,0.99933910815177,0.999939974725803,0.998274258921405,0.999024575699469,44.042,48.1708,0.0197322722026417,0.0184079247524447,0.0032152586198942
0.01,0.999304536738922,0.999924258364158,0.997782778999983,0.99912275584047,32.362,49.96352,0.0201263972621726,0.0208967184440458,0.00361097517809487
0.05,0.998885019286625,0.999808971991217,0.996140515839499,0.998156324136762,21.848,61.14316,0.0264894309807093,0.0248704797272784,0.00446251691210988
0.1,0.998255717032236,0.999859904372153,0.996553367643687,0.998904238255615,20.878,61.10684,0.0243736364568427,0.0242917068199233,0.00432473853091107


==> figures_R/tables/konect-scalefree.csv <==
"graph","konect_name","type","ple_hill","ple_mom","ple_kern","ple_type","Fitter","averaging_iterations","beta","d","flips_cc","flips_d","flips_heterogeneity","flips_n","n","smoothing_iterations","t","target_cc","target_d","target_heterogeneity","target_n","total_iterations","cc","d_actual","heterogeneity","m","n_actual","seed"
"CAIDA (IN)","as-caida20071105","undirected",2.1,2.11,2.11,"strong","Robbins-Monro Final",9,2.1,2.12178759780902,3,1,6,1,51916.8571428571,13,0.791961329272532,0.208232870168532,4.03255901794146,0.917829670953743,26475,22,0.210729608237691,4.05221889117862,0.799504265635119,53607.56,26462.7,5145.58
"Skitter (SK)","as-skitter","undirected",2.38,2.36,2.43,"strong","Robbins-Monro Final",3,2.34537623686212,12.9205832286342,1,2,2,1,1716087.69565217,22,0.857733485808451,0.25839991325589,13.0934784045471,1.01945205787124,1694616,25,0.236444071720915,13.0018423449225,1.10309382158711,11085656.5,1705244,5145.58
"Actor collaborations (CL)","actor-collaboration","undirected",3.71,6700,2.36,"hardly","Robbins-Monro Final",5,2.86759767304118,80.1830496771711,1,4,3,4,374511,16,0.157388083586507,0.778754596980495,80.1837008792799,0.312500766633861,374511,21,0.777159591016504,80.2572910274999,0.33374146405863,15028619.16,374511,5145.62
"Amazon (CA)","com-amazon","undirected",3.99,3.48,3.44,"weak","Robbins-Monro Final",8,3.40573617145917,5.40988458390273,3,5,1,1,342937.363636364,10,0.590091218552281,0.396746393278765,5.52985549314197,0.0178315787812267,334863,18,0.396676545689369,5.52728734591789,0.0128094633947223,925452.36,334866.64,5145.58
"arXiv (AP)","ca-AstroPh","undirected",4.41,5.78,7.29,"hardly","Robbins-Monro Final",4,2.97963052275312,21.9942188460035,1,3,1,3,17903,11,0.415873375342837,0.632823209151859,22.0043568117075,0.148984750244339,17903,15,0.630818103124805,21.989085628107,0.176534601765113,196835.3,17903,5145.58
"Bible names (MN)","moreno_names","undirected",3.09,3.36,2.88,"weak","Robbins-Monro Final",4,2.69032212529133,10.5294887084709,1,2,1,2,1717.13333333333,14,0.324272305751634,0.710024496909136,10.613942589338,0.232847841811764,1707,18,0.710800145999268,10.5813630134391,0.247247831537833,9046.78,1709.96,5145.58
"Brightkite (BK)","loc-brightkite_edges","undirected",3.51,3.8,2.96,"weak","Robbins-Monro Final",5,2.60591552148806,7.37946848920672,3,3,2,1,57758.4285714286,13,0.865351722681425,0.173378813587741,7.50612453515219,0.438403115065708,56739,18,0.168582621882763,7.50516968901367,0.408563774229807,213117.72,56792.24,5145.58
"Catster (Sc)","petster-friendships-cat","undirected",2.09,2.06,1.98,"strong","Robbins-Monro Final",4,2.1,73.1989003162185,1,2,2,3,148826,12,0.919454394569438,0.387702624133012,73.2058108126268,1.05007891887744,148826,16,0.384683300885739,73.2041766895569,0.794542251741184,5447342.4,148826,5145.58
"Catster/Dogster (Scd)","petster-carnivore","undirected",2.1,2.11,2.04,"strong","Robbins-Monro Final",3,2.31026165099925,52.1010778079455,1,2,2,2,601213.681818182,21,0.708997329615994,0.49742408892765,52.100586647328,0.962271042491185,601213,24,0.483368299649457,52.1028262593472,0.944775917116168,15662447.2,601212.96,5145.58
"Chicago roads (CR)","tntp-ChicagoRegional","undirected",77.92,Inf,Inf,"not","Robbins-Monro Final",30,10.1099928488185,2.99080266487845,13,16,0,14,13872,10,0.992884055120395,0.0377863141558345,3.17851914631328,-0.450929267450784,12979,40,0.0368677552510215,3.19616518210844,-0.285187467601794,20762.66,12992.16,5145.58
"DBLP (CD)","com-dblp","undirected",6.59,13.99,3.06,"hardly","Robbins-Monro Final",5,3.0962491753944,6.4334031107423,1,2,2,1,334410.066666667,14,0.359571534823265,0.63243082806374,6.62208906269711,0.179339592744738,317080,19,0.632531707217322,6.61654887933,0.179166926654203,1055971.64,319189.1,5145.58
"Dogster (Sd)","petster-friendships-dog","undirected",2.15,2.15,2.12,"strong","Robbins-Monro Final",4,2.21641012300435,40.0679620952127,1,2,2,3,426487.642857143,13,0.978589501397006,0.170996093365621,40.0638756345475,0.850835593769441,426485,17,0.191743810704335,40.0696253437688,0.858023468596273,8544568.72,426486.08,5145.58
"Douban (DB)","douban","undirected",4.42,6.88,1.86,"hardly","Robbins-Monro Final",4,2.56289320414394,3.77023001792916,1,3,2,2,174189.785714286,13,0.9999,0.016057155805144,4.22395228135409,0.444255263238174,154908,17,0.0444168258991494,4.21488351421376,0.4138973450523,326746.4,155044.24,5145.58
"U. Rovira I Virgili (A@)","arenas-email","undirected",6.49,Inf,Inf,"not","Robbins-Monro Final",6,2.94205177639859,9.60011553009505,1,3,3,3,1135.07692307692,12,0.8638695359447,0.220176086504116,9.62224183583407,-0.0129461230672314,1133,18,0.221943192848849,9.62038513342611,0.00310931760550978,5450,1133.02,5145.58
"Euro roads (ET)","subelj_euroroad","undirected",4.73,44.48,29.57,"hardly","Robbins-Monro Final",30,6.16830428376429,2.11386481647184,26,15,0,20,1309.84615384615,12,0.9999,0.0189055410422109,2.51203079884504,-0.320345073432174,1039,42,0.0462988670182845,2.5189352849633,-0.263506258285856,1314.42,1043.4,5145.58
"Flickr (LF)","flickr-links","undirected",3.94,4.29,5.02,"hardly","Robbins-Monro Final",3,2.47219574763313,19.0337278657601,1,1,2,1,1626051.33333333,17,0.888518129469953,0.189156026749435,19.0438507044039,0.844233922026723,1624991,20,0.163494341883161,19.0365266119189,0.838341416041924,15473545.98,1625669.04,5145.58
"Flickr (FI)","flickrEdges","undirected",6.18,1.79,1.65,"hardly","Robbins-Monro Final",5,2.4887296639127,43.8224030089205,2,2,1,4,105722,21,0.999228496660393,0.0884020777735016,43.8256559656458,0.421556287955717,105722,26,0.109592227385046,43.8300327273415,0.399814605853981,2316899.36,105722,5145.58
"Flixster (FX)","flixster","undirected",53.63,1.93,1.95,"hardly","Robbins-Monro Final",3,2.52892210273114,5.97326200170061,1,1,1,1,2649795.33333333,14,0.940244870830045,0.0833873204954566,6.27632950329438,0.766247095881379,2523386,17,0.0764004244829707,6.22504282462133,0.762259316758076,7904136.3,2539463.82,5145.58
"Gowalla (GW)","loc-gowalla_edges","undirected",2.8,2.8,2.86,"strong","Robbins-Monro Final",4,2.54597889065238,9.56448961864241,3,3,2,1,198828.882352941,16,0.834932129335487,0.236723729710336,9.6680621188152,0.74364343287581,196591,20,0.209589781687729,9.639181833531,0.569511594062162,950711.4,197259.78,5145.58
"Hamsterster (Shf)","petster-friendships-hamster","undirected",4.45,8.09,3.51,"hardly","Robbins-Monro Final",5,2.45901336593751,13.9786986131952,1,4,2,4,1788.78571428571,13,0.999888855644096,0.14330497043656,13.9552572706935,0.177411052012045,1788,18,0.202258684624511,14.0146261919621,0.172624151747933,12523.6,1787.22,5145.58
"Hamsterster (Sh)","petster-hamster","undirected",4.57,25.39,6.32,"hardly","Robbins-Monro Final",4,2.89514725231466,16.1397352474006,1,2,2,3,2000.25,15,0.523284652331236,0.540090924236023,16.098,0.117681854932041,2000,19,0.547747830751663,16.1688124062031,0.122196306219832,16168.16,1999.92,5145.58
"Hyves (HY)","hyves","undirected",2.98,2.23,1.99,"strong","Robbins-Monro Final",6,2.30000355418279,2.82383750096786,3,3,4,1,1983389.88888889,26,0.994087367464418,0.0447524685081458,3.96018031287406,1.05833808616591,1402673,32,0.0502716419742955,3.85483252777449,1.05727802498344,2758602.24,1431249.1,5145.58
"LiveJournal (Lj)","livejournal-links","undirected",3.86,4.04,3.15,"weak","Robbins-Monro Final",3,2.83503565702914,18.762794755071,2,1,2,1,5189986.27272727,21,0.746692547093024,0.274856645967064,18.762907991972,0.431161843743989,5189808,24,0.274497619447259,18.7622020911053,0.456517772069346,48686268.06,5189824.5,5145.58
"Livemocha (LM)","livemocha","undirected",9.13,Inf,2.39,"not","Robbins-Monro Final",4,2.49715158371382,42.1306990832797,2,2,1,3,104103,11,0.9999,0.0544137173799551,42.1329452561406,0.41548624760441,104103,15,0.107111392913118,42.1394860858957,0.391629066692027,2193423.46,104103,5145.58
"Orkut (OR)","orkut-links","undirected",3.58,2.65,3.35,"weak","Robbins-Monro Final",3,2.9315748139194,76.271602025881,2,1,1,2,3072441,14,0.83530797148077,0.166606385314075,76.2813014147383,0.307299866130222,3072441,17,0.164510204228651,76.2727818955677,0.284350415961728,117171811.14,3072441,5145.58
"Power grid (UG)","opsahl-powergrid","undirected",6.62,7.76,9.2,"hardly","Robbins-Monro Final",8,3.85442703565662,2.16354735623623,1,1,1,1,6355.66666666667,11,0.881504227899045,0.0801036110815971,2.66909532483303,-0.17320248377286,4941,19,0.0804878423768926,2.66885713439081,-0.159001760649259,6594.38,4941.52,5145.58
"Proteins (Mp)","moreno_propro","undirected",3.09,3.31,3.87,"weak","Robbins-Monro Final",6,2.65201430288088,1.79947372780622,2,4,1,1,2303,13,0.96316869918375,0.0708304968017728,2.6721536351166,0.111000766537274,1458,19,0.0697587416006222,2.6643662024396,0.124688119757988,1928.36,1447.54,5145.58
"Reactome (RC)","reactome","undirected",4.86,34.33,Inf,"not","Robbins-Monro Final",2,2.85460269876499,48.831826552821,1,1,1,1,5973,15,0.457382708565668,0.609125774370213,48.8123221161895,0.143437744578514,5973,17,0.611384664122304,48.829311903566,0.162365820551938,145828.74,5973,5145.58
"Roads CA (RO)","roadNet-CA","undirected",18.86,Inf,Inf,"not","Robbins-Monro Final",30,10.522702984245,2.54054053801269,8,16,0,15,2203990.72727273,10,0.906924014599567,0.0464683588793258,2.82100144760394,-0.454088020707323,1957027,40,0.0462370279668206,2.8062430425193,-0.277343849794969,2738981.76,1952063.06,5145.58
"Roads PA (RD)","roadNet-PA","undirected",18.24,Inf,Inf,"not","Robbins-Monro Final",30,10.3729345714129,2.55305804524574,8,14,0,11,1222094.63636364,10,0.909872027444205,0.0464630288693332,2.8348066592985,-0.44539015779645,1087562,40,0.046548314063313,2.83869625334334,-0.277612673526227,1545904.62,1089165.2,5145.58
"Roads TX (R1)","roadNet-TX","undirected",21.83,Inf,Inf,"not","Robbins-Monro Final",30,10.1605494950475,2.48978783792508,12,18,0,15,1535134.18181818,10,0.906273031785883,0.0470492158557441,2.78165870670406,-0.441602178264395,1351137,40,0.047227378059946,2.794649033387,-0.276634826029018,1894294.38,1355658.16,5145.58
"Route views (AS)","as20000102","undirected",2.13,2.16,2.14,"strong","Robbins-Monro Final",11,2.1,1.94235115285241,7,3,8,1,13432.5,13,0.702990686332918,0.252222435116143,3.88384306456596,0.808676545949988,6474,24,0.251114851968765,3.86369026673057,0.642011689217608,12549.34,6498.9,5145.58
"WordNet (WO)","wordnet-words","undirected",2.86,2.68,2.61,"strong","Robbins-Monro Final",5,2.81865548175348,8.97823297584101,2,1,2,1,146236.590909091,21,0.449241094365189,0.603529971517515,9.04240586999208,0.356079134528576,145145,26,0.602656920229082,9.04035302084143,0.345283937623478,656438.18,145224.02,5145.58
"Youtube (CY)","com-youtube","undirected",2.48,2.58,2.17,"strong","Robbins-Monro Final",3,2.29963856218799,4.45074704215402,1,1,2,1,1339791.20833333,23,0.980325897003827,0.0808022777618786,5.26504595159002,0.984071043654108,1134890,26,0.0746382473314665,5.14401760025825,1.01345746325277,2973496.22,1156101.56,5145.58
"Human PPI (MV)","maayan-vidal","undirected",3.04,3.4,3.03,"weak","Robbins-Monro Final",5,2.62002785407745,3.9759966429673,2,2,1,2,3032.55555555556,17,0.9999,0.0715176272305125,4.31692418253683,0.211983068342047,2783,22,0.0894218189273612,4.30545021195506,0.170798931676615,6006.98,2790.44,5145.58

